What is Escalation? Measuring Crisis Dynamics in International Relations with Human and LLM Generated Event Data

When a dangerous international crisis begins, leaders need to know whether their next move is going to resolve the dispute or amplify it out of control. Theories of conflict have mainly served to deepen the confusion, revealing fighting, bargaining, and signaling to be high-dimensional and subtle equilibrium behaviors with deeply contextual consequences. Should a leader communicate resolve through aggressive acts, avoid spirals through accommodation, or focus on ensuring the possibility of a bargain? We offer a data-driven empirical solution to this logjam in the form of a new large-scale analysis of actions taken within 475 crises. We combine two complimentary measurement projects, the human-coded International Crisis Behavior Events (ICBe) dataset and the new machine-coded ICBeLLM. We model directly whether an action tends to shorten or extend the length of a crisis. The result is a directly interpretable measure of the latent escalatory/de-escalatory nature of each action leaders have chosen over the last century.

==> _extensions/kapsner/authors-block/_extension.yml <==
title: Authors-block
authors:
  - name: Lorenz A. Kapsner
    orcid: 0000-0003-1866-860X
  - name: Albert Krewinkel
    orcid: 0000-0002-9455-0796
  - name: Robert Winkler
version: 0.2.1
quarto-required: ">=1.3.0"
contributes:
  filters:
    - authors-block.lua



==> _extensions/mikemahoney218/arxiv/_extension.yml <==
title: ArXiv Template
author: Mike Mahoney
version: 0.2.3
contributes:
  formats:
    common:
      # define below YAML configuration common to all formats
#      filters:
        # You can include here Lua filters from your extension format
      shortcodes:
        # You can include here Lua filters defining shortcodes from your extension
        - shortcodes.lua
      knitr:
        opts_chunk:
          echo: false
      number-sections: true
    pdf:
      # define default configuration for the pdf version of your format
      documentclass: article
      linenumbers: false
      doublespacing: false
      authorcols: false
      # Content to add in header that your format is using
      header-includes: |
        \usepackage{arxiv}
        \usepackage{orcidlink}
        \usepackage{amsmath}
        \usepackage[T1]{fontenc}
      template-partials: ["partials/_authors.tex", "partials/title.tex", "partials/before-body.tex"]
      mathfont: "Latin Modern Math"
      mainfont: "Latin Modern Roman"
      format-resources:
        # Add here the resources required for the PDF rendering
        - arxiv.sty
        - orcidlink.sty
    html:
      toc: true
      # Use a CSL file to style (https://www.zotero.org/styles/)
      csl: https://www.zotero.org/styles/chicago-author-date-16th-edition

